Estimating Appearance Models for Image Segmentation via Tensor Factorization

Image Segmentation is one of the core tasks in Computer Vision and solving it often depends on modeling the image appearance data via the color distributions of each it its constituent regions. Whereas many segmentation algorithms handle the appearance models dependence using alternation or implicit methods, we propose here a new approach to directly estimate them from the image without prior information on the underlying segmentation. Our method uses local high order color statistics from the image as an input to tensor factorization-based estimator for latent variable models. This approach is able to estimate models in multiregion images and automatically output the regions proportions without prior user interaction, overcoming the drawbacks from a prior attempt to this problem. We also demonstrate the performance of our proposed method in many challenging synthetic and real imaging scenarios and show that it leads to an efficient segmentation algorithm.

==> vary_noise/vary_noise_gt1.dat <==
1.0000	0.0019	1.0000
4.0000	0.0019	1.0000
7.0000	0.0020	1.0000
9.0000	0.0020	1.0000
12.0000	0.0020	1.0000
14.0000	0.0020	1.0000
17.0000	0.0020	1.0000
20.0000	0.0020	1.0000
22.0000	0.0021	1.0000
25.0000	0.0021	1.0000
27.0000	0.0021	1.0000
30.0000	0.0021	1.0000
33.0000	0.0022	1.0000
35.0000	0.0022	1.0000
38.0000	0.0022	0.9998
40.0000	0.0022	0.9996
43.0000	0.0022	0.9992
46.0000	0.0022	0.9984
48.0000	0.0021	0.9975
51.0000	0.0020	0.9964
53.0000	0.0019	0.9956
56.0000	0.0018	0.9938
59.0000	0.0017	0.9919
61.0000	0.0017	0.9907
64.0000	0.0016	0.9890
66.0000	0.0015	0.9872
69.0000	0.0015	0.9861
71.0000	0.0015	0.9845
74.0000	0.0015	0.9835
77.0000	0.0014	0.9828
79.0000	0.0013	0.9834
82.0000	0.0012	0.9839
84.0000	0.0012	0.9849
87.0000	0.0012	0.9862
90.0000	0.0012	0.9884
92.0000	0.0011	0.9894
95.0000	0.0013	0.9910
97.0000	0.0012	0.9916
100.0000	0.0012	0.9917
103.0000	0.0014	0.9922
105.0000	0.0015	0.9925
108.0000	0.0014	0.9927
110.0000	0.0015	0.9920
113.0000	0.0016	0.9918
116.0000	0.0017	0.9918
118.0000	0.0016	0.9915
121.0000	0.0017	0.9912
123.0000	0.0018	0.9911
126.0000	0.0020	0.9909
128.0000	0.0020	0.9901


==> vary_noise/vary_noise_gt1_em.dat <==
1.0000	0.0036	1.0000
4.0000	0.0139	1.0000
7.0000	0.0166	1.0000
9.0000	0.0175	1.0000
12.0000	0.0183	1.0000
14.0000	0.0188	1.0000
17.0000	0.0190	1.0000
20.0000	0.0194	1.0000
22.0000	0.0195	1.0000
25.0000	0.0197	1.0000
27.0000	0.0198	1.0000
30.0000	0.0199	1.0000
33.0000	0.0201	0.9999
35.0000	0.0202	0.9996
38.0000	0.0204	0.9988
40.0000	0.0206	0.9977
43.0000	0.0209	0.9953
46.0000	0.0217	0.9911
48.0000	0.0227	0.9866
51.0000	0.0274	0.9748
53.0000	0.0353	0.9616
56.0000	0.0755	0.9142
59.0000	0.1086	0.8648
61.0000	0.1197	0.8354
64.0000	0.1249	0.8015
66.0000	0.1266	0.7785
69.0000	0.1322	0.7353
71.0000	0.1344	0.7091
74.0000	0.1353	0.6698
77.0000	0.1369	0.6290
79.0000	0.1397	0.5991
82.0000	0.1391	0.5637
84.0000	0.1405	0.5367
87.0000	0.1421	0.5030
90.0000	0.1430	0.4703
92.0000	0.1434	0.4537
95.0000	0.1441	0.4275
97.0000	0.1458	0.4091
100.0000	0.1476	0.3852
103.0000	0.1478	0.3688
105.0000	0.1487	0.3588
108.0000	0.1504	0.3421
110.0000	0.1508	0.3346
113.0000	0.1507	0.3259
116.0000	0.1542	0.3114
118.0000	0.1537	0.3086
121.0000	0.1546	0.3005
123.0000	0.1561	0.2961
126.0000	0.1568	0.2908
128.0000	0.1570	0.2904


==> vary_noise/vary_noise_gt2.dat <==
1.0000	0.0016	1.0000
4.0000	0.0017	1.0000
7.0000	0.0017	1.0000
9.0000	0.0017	1.0000
12.0000	0.0018	1.0000
14.0000	0.0018	1.0000
17.0000	0.0018	1.0000
20.0000	0.0019	0.9998
22.0000	0.0019	0.9995
25.0000	0.0018	0.9983
27.0000	0.0017	0.9972
30.0000	0.0017	0.9952
33.0000	0.0017	0.9929
35.0000	0.0018	0.9914
38.0000	0.0018	0.9897
40.0000	0.0019	0.9886
43.0000	0.0019	0.9881
46.0000	0.0020	0.9888
48.0000	0.0020	0.9894
51.0000	0.0020	0.9911
53.0000	0.0019	0.9914
56.0000	0.0020	0.9920
59.0000	0.0020	0.9924
61.0000	0.0020	0.9922
64.0000	0.0019	0.9919
66.0000	0.0020	0.9912
69.0000	0.0020	0.9910
71.0000	0.0020	0.9911
74.0000	0.0020	0.9902
77.0000	0.0020	0.9895
79.0000	0.0022	0.9899
82.0000	0.0025	0.9899
84.0000	0.0026	0.9900
87.0000	0.0033	0.9888
90.0000	0.0052	0.9879
92.0000	0.0072	0.9653
95.0000	0.0149	0.7187
97.0000	0.0245	0.4201
100.0000	0.0313	0.3598
103.0000	0.0318	0.3704
105.0000	0.0333	0.3891
108.0000	0.0316	0.3781
110.0000	0.0319	0.3962
113.0000	0.0323	0.4678
116.0000	0.0312	0.5025
118.0000	0.0311	0.4470
121.0000	0.0313	0.4588
123.0000	0.0300	0.4224
126.0000	0.0298	0.4723
128.0000	0.0306	0.5511


==> vary_noise/vary_noise_gt2_em.dat <==
1.0000	0.0024	1.0000
4.0000	0.0094	0.9999
7.0000	0.0114	0.9999
9.0000	0.0119	0.9999
12.0000	0.0124	0.9999
14.0000	0.0127	0.9999
17.0000	0.0131	0.9997
20.0000	0.0139	0.9988
22.0000	0.0148	0.9973
25.0000	0.0328	0.9920
27.0000	0.0219	0.9862
30.0000	0.0432	0.9703
33.0000	0.0454	0.9459
35.0000	0.0515	0.9312
38.0000	0.0573	0.9125
40.0000	0.0587	0.9029
43.0000	0.0592	0.8917
46.0000	0.0581	0.8836
48.0000	0.0589	0.8762
51.0000	0.0588	0.8659
53.0000	0.0597	0.8576
56.0000	0.0619	0.8423
59.0000	0.0671	0.8173
61.0000	0.0703	0.8001
64.0000	0.0766	0.7715
66.0000	0.0810	0.7530
69.0000	0.0894	0.7169
71.0000	0.0952	0.6944
74.0000	0.1024	0.6650
77.0000	0.1106	0.6345
79.0000	0.1167	0.6126
82.0000	0.1268	0.5776
84.0000	0.1302	0.5651
87.0000	0.1408	0.5363
90.0000	0.1480	0.5159
92.0000	0.1524	0.4990
95.0000	0.1617	0.4752
97.0000	0.1658	0.4651
100.0000	0.1730	0.4493
103.0000	0.1821	0.4312
105.0000	0.1875	0.4181
108.0000	0.1949	0.4027
110.0000	0.1997	0.3940
113.0000	0.2057	0.3823
116.0000	0.2099	0.3726
118.0000	0.2157	0.3658
121.0000	0.2213	0.3563
123.0000	0.2272	0.3472
126.0000	0.2320	0.3396
128.0000	0.2363	0.3353


==> vary_noise/vary_noise_gt3.dat <==
1.0000	0.0017	1.0000
4.0000	0.0018	1.0000
7.0000	0.0019	1.0000
9.0000	0.0019	1.0000
12.0000	0.0020	1.0000
14.0000	0.0021	0.9996
17.0000	0.0021	0.9980
20.0000	0.0022	0.9949
22.0000	0.0023	0.9929
25.0000	0.0025	0.9897
27.0000	0.0026	0.9889
30.0000	0.0028	0.9884
33.0000	0.0031	0.9901
35.0000	0.0033	0.9907
38.0000	0.0034	0.9919
40.0000	0.0037	0.9917
43.0000	0.0040	0.9918
46.0000	0.0045	0.9905
48.0000	0.0048	0.9902
51.0000	0.0055	0.9889
53.0000	0.0061	0.9881
56.0000	0.0075	0.9875
59.0000	0.0130	0.9558
61.0000	0.0239	0.8257
64.0000	0.0412	0.5230
66.0000	0.0423	0.4643
69.0000	0.0383	0.4565
71.0000	0.0355	0.4766
74.0000	0.0340	0.4512
77.0000	0.0349	0.4332
79.0000	0.0348	0.4030
82.0000	0.0363	0.3896
84.0000	0.0393	0.3312
87.0000	0.0460	0.3072
90.0000	0.0526	0.3099
92.0000	0.0537	0.3138
95.0000	0.0535	0.3037
97.0000	0.0533	0.3196
100.0000	0.0517	0.3025
103.0000	0.0512	0.3100
105.0000	0.0515	0.2993
108.0000	0.0480	0.3317
110.0000	0.0489	0.3126
113.0000	0.0492	0.3099
116.0000	0.0474	0.2972
118.0000	0.0472	0.3278
121.0000	0.0470	0.2652
123.0000	0.0485	0.2880
126.0000	0.0461	0.2897
128.0000	0.0465	0.3153


==> vary_noise/vary_noise_gt3_em.dat <==
1.0000	0.0018	1.0000
4.0000	0.0071	0.9999
7.0000	0.0086	0.9999
9.0000	0.0090	0.9999
12.0000	0.1387	0.9836
14.0000	0.1136	0.9668
17.0000	0.0580	0.9465
20.0000	0.0518	0.9690
22.0000	0.0501	0.9552
25.0000	0.0822	0.8999
27.0000	0.0663	0.8954
30.0000	0.0842	0.8140
33.0000	0.0665	0.8279
35.0000	0.0673	0.8080
38.0000	0.0666	0.8050
40.0000	0.0741	0.7694
43.0000	0.0627	0.7889
46.0000	0.0765	0.7202
48.0000	0.0959	0.6517
51.0000	0.0911	0.6604
53.0000	0.1037	0.6157
56.0000	0.1021	0.6026
59.0000	0.1199	0.5419
61.0000	0.1153	0.5573
64.0000	0.1304	0.5095
66.0000	0.1353	0.4944
69.0000	0.1506	0.4453
71.0000	0.1510	0.4384
74.0000	0.1576	0.4326
77.0000	0.1713	0.4063
79.0000	0.1972	0.3510
82.0000	0.1875	0.3692
84.0000	0.1742	0.3878
87.0000	0.1773	0.3804
90.0000	0.2070	0.3265
92.0000	0.2140	0.3161
95.0000	0.2279	0.3009
97.0000	0.2408	0.2831
100.0000	0.2278	0.2929
103.0000	0.2445	0.2777
105.0000	0.2495	0.2719
108.0000	0.2573	0.2616
110.0000	0.2940	0.2338
113.0000	0.2729	0.2431
116.0000	0.2885	0.2333
118.0000	0.2983	0.2298
121.0000	0.3133	0.2252
123.0000	0.2848	0.2259
126.0000	0.2920	0.2271
128.0000	0.3083	0.2209


==> vary_noise/vary_noise_gt4.dat <==
1.0000	0.0025	1.0000
4.0000	0.0026	1.0000
7.0000	0.0027	1.0000
9.0000	0.0028	1.0000
12.0000	0.0029	0.9987
14.0000	0.0029	0.9965
17.0000	0.0033	0.9920
20.0000	0.0035	0.9886
22.0000	0.0036	0.9879
25.0000	0.0040	0.9879
27.0000	0.0044	0.9890
30.0000	0.0054	0.9886
33.0000	0.0070	0.9879
35.0000	0.0085	0.9862
38.0000	0.0136	0.9817
40.0000	0.0367	0.8429
43.0000	0.0520	0.7059
46.0000	0.0542	0.6738
48.0000	0.0509	0.6670
51.0000	0.0508	0.6543
53.0000	0.0543	0.6183
56.0000	0.0676	0.5685
59.0000	0.0772	0.4858
61.0000	0.0793	0.4690
64.0000	0.0761	0.4651
66.0000	0.0736	0.4647
69.0000	0.0713	0.4645
71.0000	0.0676	0.4631
74.0000	0.0623	0.4614
77.0000	0.0596	0.4643
79.0000	0.0592	0.4577
82.0000	0.0584	0.4335
84.0000	0.0595	0.3670
87.0000	0.0621	0.3035
90.0000	0.0638	0.2677
92.0000	0.0649	0.2609
95.0000	0.0643	0.2565
97.0000	0.0624	0.2563
100.0000	0.0623	0.2551
103.0000	0.0614	0.2584
105.0000	0.0610	0.2607
108.0000	0.0585	0.2540
110.0000	0.0582	0.2609
113.0000	0.0581	0.2666
116.0000	0.0567	0.2701
118.0000	0.0567	0.3069
121.0000	0.0560	0.3014
123.0000	0.0550	0.3002
126.0000	0.0557	0.3290
128.0000	0.0557	0.3172


==> vary_noise/vary_noise_gt4_em.dat <==
1.0000	0.0119	1.0000
4.0000	0.0486	0.9684
7.0000	0.0182	0.9996
9.0000	0.0186	0.9992
12.0000	0.0823	0.9774
14.0000	0.0555	0.9504
17.0000	0.1389	0.8137
20.0000	0.1971	0.6499
22.0000	0.1914	0.6218
25.0000	0.1585	0.6063
27.0000	0.1370	0.6250
30.0000	0.1306	0.6122
33.0000	0.1207	0.6066
35.0000	0.1291	0.5856
38.0000	0.1228	0.5656
40.0000	0.1393	0.5356
43.0000	0.1436	0.4958
46.0000	0.1542	0.4564
48.0000	0.1575	0.4362
51.0000	0.1612	0.4220
53.0000	0.1749	0.3870
56.0000	0.1639	0.4100
59.0000	0.1938	0.3535
61.0000	0.1887	0.3534
64.0000	0.2045	0.3130
66.0000	0.2012	0.3272
69.0000	0.2046	0.3230
71.0000	0.2245	0.2923
74.0000	0.2328	0.2791
77.0000	0.2348	0.2674
79.0000	0.2447	0.2587
82.0000	0.2418	0.2618
84.0000	0.2402	0.2500
87.0000	0.2440	0.2438
90.0000	0.2633	0.2339
92.0000	0.2742	0.2255
95.0000	0.2758	0.2253
97.0000	0.2782	0.2174
100.0000	0.2885	0.2095
103.0000	0.3011	0.2027
105.0000	0.2963	0.2022
108.0000	0.3098	0.1934
110.0000	0.3110	0.1910
113.0000	0.3237	0.1864
116.0000	0.3176	0.1837
118.0000	0.3173	0.1835
121.0000	0.3395	0.1744
123.0000	0.3309	0.1784
126.0000	0.3543	0.1702
128.0000	0.3608	0.1671


==> vary_size_ncolors/vary_size_ncolors_dist_gt1_usegmm0.dat <==
50.0000	100.0000	0.0790
100.0000	100.0000	0.0239
150.0000	100.0000	0.0103
200.0000	100.0000	0.0029
250.0000	100.0000	0.0021
300.0000	100.0000	0.0014
350.0000	100.0000	0.0013
400.0000	100.0000	0.0011
450.0000	100.0000	0.0008
500.0000	100.0000	0.0006
50.0000	200.0000	0.1237
100.0000	200.0000	0.0569
150.0000	200.0000	0.0160
200.0000	200.0000	0.0061
250.0000	200.0000	0.0041
300.0000	200.0000	0.0027
350.0000	200.0000	0.0021
400.0000	200.0000	0.0015
450.0000	200.0000	0.0014
500.0000	200.0000	0.0012
50.0000	300.0000	0.1533
100.0000	300.0000	0.0706
150.0000	300.0000	0.0324
200.0000	300.0000	0.0106
250.0000	300.0000	0.0059
300.0000	300.0000	0.0039
350.0000	300.0000	0.0031
400.0000	300.0000	0.0022
450.0000	300.0000	0.0017
500.0000	300.0000	0.0014
50.0000	400.0000	0.1890
100.0000	400.0000	0.0839
150.0000	400.0000	0.0489
200.0000	400.0000	0.0171
250.0000	400.0000	0.0087
300.0000	400.0000	0.0059
350.0000	400.0000	0.0040
400.0000	400.0000	0.0030
450.0000	400.0000	0.0023
500.0000	400.0000	0.0019
50.0000	500.0000	0.2145
100.0000	500.0000	0.0964
150.0000	500.0000	0.0601
200.0000	500.0000	0.0249
250.0000	500.0000	0.0111
300.0000	500.0000	0.0069
350.0000	500.0000	0.0050
400.0000	500.0000	0.0037
450.0000	500.0000	0.0030
500.0000	500.0000	0.0024
50.0000	600.0000	0.2432
100.0000	600.0000	0.1122
150.0000	600.0000	0.0650
200.0000	600.0000	0.0324
250.0000	600.0000	0.0133
300.0000	600.0000	0.0085
350.0000	600.0000	0.0058
400.0000	600.0000	0.0045
450.0000	600.0000	0.0035
500.0000	600.0000	0.0027
50.0000	700.0000	0.2506
100.0000	700.0000	0.1173
150.0000	700.0000	0.0759
200.0000	700.0000	0.0413
250.0000	700.0000	0.0167
300.0000	700.0000	0.0104
350.0000	700.0000	0.0077
400.0000	700.0000	0.0053
450.0000	700.0000	0.0040
500.0000	700.0000	0.0033
50.0000	800.0000	0.2808
100.0000	800.0000	0.1305
150.0000	800.0000	0.0815
200.0000	800.0000	0.0512
250.0000	800.0000	0.0201
300.0000	800.0000	0.0120
350.0000	800.0000	0.0087
400.0000	800.0000	0.0062
450.0000	800.0000	0.0049
500.0000	800.0000	0.0038
50.0000	900.0000	0.2971
100.0000	900.0000	0.1436
150.0000	900.0000	0.0899
200.0000	900.0000	0.0625
250.0000	900.0000	0.0280
300.0000	900.0000	0.0143
350.0000	900.0000	0.0090
400.0000	900.0000	0.0072
450.0000	900.0000	0.0054
500.0000	900.0000	0.0043
50.0000	1000.0000	0.3120
100.0000	1000.0000	0.1468
150.0000	1000.0000	0.0921
200.0000	1000.0000	0.0647
250.0000	1000.0000	0.0343
300.0000	1000.0000	0.0167
350.0000	1000.0000	0.0108
400.0000	1000.0000	0.0078
450.0000	1000.0000	0.0060
500.0000	1000.0000	0.0047
50.0000	1100.0000	0.3216
100.0000	1100.0000	0.1590
150.0000	1100.0000	0.0993
200.0000	1100.0000	0.0671
250.0000	1100.0000	0.0380
300.0000	1100.0000	0.0186
350.0000	1100.0000	0.0116
400.0000	1100.0000	0.0088
450.0000	1100.0000	0.0069
500.0000	1100.0000	0.0053
50.0000	1200.0000	0.3361
100.0000	1200.0000	0.1699
150.0000	1200.0000	0.1034
200.0000	1200.0000	0.0767
250.0000	1200.0000	0.0501
300.0000	1200.0000	0.0227
350.0000	1200.0000	0.0139
400.0000	1200.0000	0.0098
450.0000	1200.0000	0.0073
500.0000	1200.0000	0.0056


==> vary_size_ncolors/vary_size_ncolors_dist_gt1_usegmm1.dat <==
50.0000	100.0000	0.0627
100.0000	100.0000	0.0245
150.0000	100.0000	0.0062
200.0000	100.0000	0.0033
250.0000	100.0000	0.0021
300.0000	100.0000	0.0013
350.0000	100.0000	0.0010
400.0000	100.0000	0.0008
450.0000	100.0000	0.0006
500.0000	100.0000	0.0005
50.0000	200.0000	0.0599
100.0000	200.0000	0.0104
150.0000	200.0000	0.0046
200.0000	200.0000	0.0026
250.0000	200.0000	0.0016
300.0000	200.0000	0.0011
350.0000	200.0000	0.0008
400.0000	200.0000	0.0006
450.0000	200.0000	0.0005
500.0000	200.0000	0.0004
50.0000	300.0000	0.0521
100.0000	300.0000	0.0098
150.0000	300.0000	0.0052
200.0000	300.0000	0.0036
250.0000	300.0000	0.0026
300.0000	300.0000	0.0020
350.0000	300.0000	0.0017
400.0000	300.0000	0.0014
450.0000	300.0000	0.0012
500.0000	300.0000	0.0011
50.0000	400.0000	0.0464
100.0000	400.0000	0.0103
150.0000	400.0000	0.0056
200.0000	400.0000	0.0038
250.0000	400.0000	0.0029
300.0000	400.0000	0.0023
350.0000	400.0000	0.0020
400.0000	400.0000	0.0017
450.0000	400.0000	0.0015
500.0000	400.0000	0.0013
50.0000	500.0000	0.0414
100.0000	500.0000	0.0102
150.0000	500.0000	0.0057
200.0000	500.0000	0.0038
250.0000	500.0000	0.0029
300.0000	500.0000	0.0023
350.0000	500.0000	0.0020
400.0000	500.0000	0.0017
450.0000	500.0000	0.0015
500.0000	500.0000	0.0013
50.0000	600.0000	0.0482
100.0000	600.0000	0.0102
150.0000	600.0000	0.0056
200.0000	600.0000	0.0038
250.0000	600.0000	0.0029
300.0000	600.0000	0.0023
350.0000	600.0000	0.0019
400.0000	600.0000	0.0017
450.0000	600.0000	0.0015
500.0000	600.0000	0.0013
50.0000	700.0000	0.0381
100.0000	700.0000	0.0101
150.0000	700.0000	0.0056
200.0000	700.0000	0.0039
250.0000	700.0000	0.0029
300.0000	700.0000	0.0023
350.0000	700.0000	0.0019
400.0000	700.0000	0.0017
450.0000	700.0000	0.0015
500.0000	700.0000	0.0013
50.0000	800.0000	0.0392
100.0000	800.0000	0.0102
150.0000	800.0000	0.0056
200.0000	800.0000	0.0038
250.0000	800.0000	0.0029
300.0000	800.0000	0.0023
350.0000	800.0000	0.0019
400.0000	800.0000	0.0016
450.0000	800.0000	0.0015
500.0000	800.0000	0.0013
50.0000	900.0000	0.0442
100.0000	900.0000	0.0101
150.0000	900.0000	0.0056
200.0000	900.0000	0.0037
250.0000	900.0000	0.0029
300.0000	900.0000	0.0023
350.0000	900.0000	0.0019
400.0000	900.0000	0.0016
450.0000	900.0000	0.0015
500.0000	900.0000	0.0013
50.0000	1000.0000	0.0418
100.0000	1000.0000	0.0101
150.0000	1000.0000	0.0057
200.0000	1000.0000	0.0038
250.0000	1000.0000	0.0029
300.0000	1000.0000	0.0023
350.0000	1000.0000	0.0019
400.0000	1000.0000	0.0016
450.0000	1000.0000	0.0015
500.0000	1000.0000	0.0013
50.0000	1100.0000	0.0650
100.0000	1100.0000	0.0100
150.0000	1100.0000	0.0055
200.0000	1100.0000	0.0038
250.0000	1100.0000	0.0029
300.0000	1100.0000	0.0023
350.0000	1100.0000	0.0019
400.0000	1100.0000	0.0017
450.0000	1100.0000	0.0015
500.0000	1100.0000	0.0013
50.0000	1200.0000	0.0366
100.0000	1200.0000	0.0100
150.0000	1200.0000	0.0056
200.0000	1200.0000	0.0038
250.0000	1200.0000	0.0029
300.0000	1200.0000	0.0023
350.0000	1200.0000	0.0019
400.0000	1200.0000	0.0017
450.0000	1200.0000	0.0014
500.0000	1200.0000	0.0013


==> vary_size_ncolors/vary_size_ncolors_dist_gt2_usegmm0.dat <==
50.0000	100.0000	0.0587
100.0000	100.0000	0.0110
150.0000	100.0000	0.0041
200.0000	100.0000	0.0022
250.0000	100.0000	0.0017
300.0000	100.0000	0.0010
350.0000	100.0000	0.0009
400.0000	100.0000	0.0007
450.0000	100.0000	0.0006
500.0000	100.0000	0.0005
50.0000	200.0000	0.0941
100.0000	200.0000	0.0268
150.0000	200.0000	0.0082
200.0000	200.0000	0.0043
250.0000	200.0000	0.0026
300.0000	200.0000	0.0018
350.0000	200.0000	0.0015
400.0000	200.0000	0.0011
450.0000	200.0000	0.0009
500.0000	200.0000	0.0008
50.0000	300.0000	0.1211
100.0000	300.0000	0.0386
150.0000	300.0000	0.0119
200.0000	300.0000	0.0062
250.0000	300.0000	0.0037
300.0000	300.0000	0.0027
350.0000	300.0000	0.0020
400.0000	300.0000	0.0016
450.0000	300.0000	0.0012
500.0000	300.0000	0.0010
50.0000	400.0000	0.1475
100.0000	400.0000	0.0526
150.0000	400.0000	0.0151
200.0000	400.0000	0.0081
250.0000	400.0000	0.0050
300.0000	400.0000	0.0036
350.0000	400.0000	0.0026
400.0000	400.0000	0.0019
450.0000	400.0000	0.0015
500.0000	400.0000	0.0013
50.0000	500.0000	0.1810
100.0000	500.0000	0.0640
150.0000	500.0000	0.0245
200.0000	500.0000	0.0097
250.0000	500.0000	0.0064
300.0000	500.0000	0.0042
350.0000	500.0000	0.0031
400.0000	500.0000	0.0024
450.0000	500.0000	0.0019
500.0000	500.0000	0.0017
50.0000	600.0000	0.1985
100.0000	600.0000	0.0797
150.0000	600.0000	0.0348
200.0000	600.0000	0.0120
250.0000	600.0000	0.0074
300.0000	600.0000	0.0051
350.0000	600.0000	0.0037
400.0000	600.0000	0.0029
450.0000	600.0000	0.0023
500.0000	600.0000	0.0018
50.0000	700.0000	0.2269
100.0000	700.0000	0.0873
150.0000	700.0000	0.0345
200.0000	700.0000	0.0149
250.0000	700.0000	0.0091
300.0000	700.0000	0.0059
350.0000	700.0000	0.0045
400.0000	700.0000	0.0033
450.0000	700.0000	0.0027
500.0000	700.0000	0.0021
50.0000	800.0000	0.2384
100.0000	800.0000	0.1007
150.0000	800.0000	0.0490
200.0000	800.0000	0.0186
250.0000	800.0000	0.0102
300.0000	800.0000	0.0068
350.0000	800.0000	0.0049
400.0000	800.0000	0.0038
450.0000	800.0000	0.0029
500.0000	800.0000	0.0023
50.0000	900.0000	0.2584
100.0000	900.0000	0.1035
150.0000	900.0000	0.0502
200.0000	900.0000	0.0197
250.0000	900.0000	0.0119
300.0000	900.0000	0.0077
350.0000	900.0000	0.0055
400.0000	900.0000	0.0042
450.0000	900.0000	0.0034
500.0000	900.0000	0.0027
50.0000	1000.0000	0.2748
100.0000	1000.0000	0.1140
150.0000	1000.0000	0.0587
200.0000	1000.0000	0.0245
250.0000	1000.0000	0.0133
300.0000	1000.0000	0.0085
350.0000	1000.0000	0.0061
400.0000	1000.0000	0.0046
450.0000	1000.0000	0.0037
500.0000	1000.0000	0.0029
50.0000	1100.0000	0.2890
100.0000	1100.0000	0.1214
150.0000	1100.0000	0.0639
200.0000	1100.0000	0.0271
250.0000	1100.0000	0.0153
300.0000	1100.0000	0.0095
350.0000	1100.0000	0.0068
400.0000	1100.0000	0.0050
450.0000	1100.0000	0.0040
500.0000	1100.0000	0.0032
50.0000	1200.0000	0.3091
100.0000	1200.0000	0.1306
150.0000	1200.0000	0.0698
200.0000	1200.0000	0.0308
250.0000	1200.0000	0.0161
300.0000	1200.0000	0.0105
350.0000	1200.0000	0.0076
400.0000	1200.0000	0.0056
450.0000	1200.0000	0.0043
500.0000	1200.0000	0.0035


==> vary_size_ncolors/vary_size_ncolors_dist_gt2_usegmm1.dat <==
50.0000	100.0000	0.0540
100.0000	100.0000	0.0299
150.0000	100.0000	0.0315
200.0000	100.0000	0.0257
250.0000	100.0000	0.0308
300.0000	100.0000	0.0276
350.0000	100.0000	0.0272
400.0000	100.0000	0.0299
450.0000	100.0000	0.0291
500.0000	100.0000	0.0277
50.0000	200.0000	0.0722
100.0000	200.0000	0.0160
150.0000	200.0000	0.0066
200.0000	200.0000	0.0037
250.0000	200.0000	0.0024
300.0000	200.0000	0.0016
350.0000	200.0000	0.0012
400.0000	200.0000	0.0010
450.0000	200.0000	0.0008
500.0000	200.0000	0.0007
50.0000	300.0000	0.0361
100.0000	300.0000	0.0117
150.0000	300.0000	0.0060
200.0000	300.0000	0.0039
250.0000	300.0000	0.0029
300.0000	300.0000	0.0022
350.0000	300.0000	0.0017
400.0000	300.0000	0.0014
450.0000	300.0000	0.0012
500.0000	300.0000	0.0010
50.0000	400.0000	0.0319
100.0000	400.0000	0.0112
150.0000	400.0000	0.0061
200.0000	400.0000	0.0040
250.0000	400.0000	0.0029
300.0000	400.0000	0.0023
350.0000	400.0000	0.0018
400.0000	400.0000	0.0015
450.0000	400.0000	0.0013
500.0000	400.0000	0.0011
50.0000	500.0000	0.0285
100.0000	500.0000	0.0104
150.0000	500.0000	0.0058
200.0000	500.0000	0.0039
250.0000	500.0000	0.0028
300.0000	500.0000	0.0022
350.0000	500.0000	0.0018
400.0000	500.0000	0.0015
450.0000	500.0000	0.0013
500.0000	500.0000	0.0011
50.0000	600.0000	0.0264
100.0000	600.0000	0.0100
150.0000	600.0000	0.0058
200.0000	600.0000	0.0039
250.0000	600.0000	0.0029
300.0000	600.0000	0.0023
350.0000	600.0000	0.0018
400.0000	600.0000	0.0016
450.0000	600.0000	0.0013
500.0000	600.0000	0.0012
50.0000	700.0000	0.0256
100.0000	700.0000	0.0100
150.0000	700.0000	0.0059
200.0000	700.0000	0.0040
250.0000	700.0000	0.0030
300.0000	700.0000	0.0024
350.0000	700.0000	0.0019
400.0000	700.0000	0.0016
450.0000	700.0000	0.0014
500.0000	700.0000	0.0012
50.0000	800.0000	0.0257
100.0000	800.0000	0.0101
150.0000	800.0000	0.0059
200.0000	800.0000	0.0041
250.0000	800.0000	0.0030
300.0000	800.0000	0.0024
350.0000	800.0000	0.0020
400.0000	800.0000	0.0017
450.0000	800.0000	0.0015
500.0000	800.0000	0.0013
50.0000	900.0000	0.0259
100.0000	900.0000	0.0101
150.0000	900.0000	0.0059
200.0000	900.0000	0.0041
250.0000	900.0000	0.0031
300.0000	900.0000	0.0024
350.0000	900.0000	0.0020
400.0000	900.0000	0.0017
450.0000	900.0000	0.0015
500.0000	900.0000	0.0013
50.0000	1000.0000	0.0256
100.0000	1000.0000	0.0100
150.0000	1000.0000	0.0059
200.0000	1000.0000	0.0041
250.0000	1000.0000	0.0031
300.0000	1000.0000	0.0024
350.0000	1000.0000	0.0020
400.0000	1000.0000	0.0017
450.0000	1000.0000	0.0015
500.0000	1000.0000	0.0013
50.0000	1100.0000	0.0258
100.0000	1100.0000	0.0101
150.0000	1100.0000	0.0060
200.0000	1100.0000	0.0041
250.0000	1100.0000	0.0031
300.0000	1100.0000	0.0024
350.0000	1100.0000	0.0020
400.0000	1100.0000	0.0017
450.0000	1100.0000	0.0015
500.0000	1100.0000	0.0013
50.0000	1200.0000	0.0259
100.0000	1200.0000	0.0101
150.0000	1200.0000	0.0059
200.0000	1200.0000	0.0041
250.0000	1200.0000	0.0031
300.0000	1200.0000	0.0024
350.0000	1200.0000	0.0020
400.0000	1200.0000	0.0017
450.0000	1200.0000	0.0015
500.0000	1200.0000	0.0013


==> vary_size_ncolors/vary_size_ncolors_dist_gt3_usegmm0.dat <==
50.0000	100.0000	0.0882
100.0000	100.0000	0.0382
150.0000	100.0000	0.0132
200.0000	100.0000	0.0062
250.0000	100.0000	0.0040
300.0000	100.0000	0.0028
350.0000	100.0000	0.0020
400.0000	100.0000	0.0015
450.0000	100.0000	0.0013
500.0000	100.0000	0.0011
50.0000	200.0000	0.1338
100.0000	200.0000	0.0597
150.0000	200.0000	0.0315
200.0000	200.0000	0.0147
250.0000	200.0000	0.0075
300.0000	200.0000	0.0046
350.0000	200.0000	0.0038
400.0000	200.0000	0.0028
450.0000	200.0000	0.0021
500.0000	200.0000	0.0017
50.0000	300.0000	0.1805
100.0000	300.0000	0.0768
150.0000	300.0000	0.0407
200.0000	300.0000	0.0220
250.0000	300.0000	0.0121
300.0000	300.0000	0.0075
350.0000	300.0000	0.0051
400.0000	300.0000	0.0037
450.0000	300.0000	0.0030
500.0000	300.0000	0.0026
50.0000	400.0000	0.2159
100.0000	400.0000	0.0919
150.0000	400.0000	0.0555
200.0000	400.0000	0.0346
250.0000	400.0000	0.0139
300.0000	400.0000	0.0096
350.0000	400.0000	0.0071
400.0000	400.0000	0.0048
450.0000	400.0000	0.0039
500.0000	400.0000	0.0032
50.0000	500.0000	0.2437
100.0000	500.0000	0.1071
150.0000	500.0000	0.0603
200.0000	500.0000	0.0394
250.0000	500.0000	0.0230
300.0000	500.0000	0.0131
350.0000	500.0000	0.0083
400.0000	500.0000	0.0063
450.0000	500.0000	0.0048
500.0000	500.0000	0.0040
50.0000	600.0000	0.2826
100.0000	600.0000	0.1179
150.0000	600.0000	0.0697
200.0000	600.0000	0.0479
250.0000	600.0000	0.0245
300.0000	600.0000	0.0154
350.0000	600.0000	0.0102
400.0000	600.0000	0.0071
450.0000	600.0000	0.0058
500.0000	600.0000	0.0048
50.0000	700.0000	0.2989
100.0000	700.0000	0.1342
150.0000	700.0000	0.0754
200.0000	700.0000	0.0536
250.0000	700.0000	0.0318
300.0000	700.0000	0.0166
350.0000	700.0000	0.0117
400.0000	700.0000	0.0087
450.0000	700.0000	0.0070
500.0000	700.0000	0.0053
50.0000	800.0000	0.3335
100.0000	800.0000	0.1449
150.0000	800.0000	0.0837
200.0000	800.0000	0.0530
250.0000	800.0000	0.0395
300.0000	800.0000	0.0228
350.0000	800.0000	0.0160
400.0000	800.0000	0.0101
450.0000	800.0000	0.0077
500.0000	800.0000	0.0060
50.0000	900.0000	0.3506
100.0000	900.0000	0.1569
150.0000	900.0000	0.0943
200.0000	900.0000	0.0583
250.0000	900.0000	0.0445
300.0000	900.0000	0.0269
350.0000	900.0000	0.0153
400.0000	900.0000	0.0116
450.0000	900.0000	0.0090
500.0000	900.0000	0.0069
50.0000	1000.0000	0.3663
100.0000	1000.0000	0.1702
150.0000	1000.0000	0.1015
200.0000	1000.0000	0.0675
250.0000	1000.0000	0.0466
300.0000	1000.0000	0.0274
350.0000	1000.0000	0.0172
400.0000	1000.0000	0.0125
450.0000	1000.0000	0.0102
500.0000	1000.0000	0.0079
50.0000	1100.0000	0.3829
100.0000	1100.0000	0.1814
150.0000	1100.0000	0.1038
200.0000	1100.0000	0.0702
250.0000	1100.0000	0.0519
300.0000	1100.0000	0.0340
350.0000	1100.0000	0.0229
400.0000	1100.0000	0.0148
450.0000	1100.0000	0.0108
500.0000	1100.0000	0.0090
50.0000	1200.0000	0.3957
100.0000	1200.0000	0.1882
150.0000	1200.0000	0.1103
200.0000	1200.0000	0.0732
250.0000	1200.0000	0.0532
300.0000	1200.0000	0.0401
350.0000	1200.0000	0.0269
400.0000	1200.0000	0.0166
450.0000	1200.0000	0.0124
500.0000	1200.0000	0.0096


==> vary_size_ncolors/vary_size_ncolors_dist_gt3_usegmm1.dat <==
50.0000	100.0000	0.0732
100.0000	100.0000	0.0501
150.0000	100.0000	0.0446
200.0000	100.0000	0.0470
250.0000	100.0000	0.0484
300.0000	100.0000	0.0453
350.0000	100.0000	0.0444
400.0000	100.0000	0.0447
450.0000	100.0000	0.0428
500.0000	100.0000	0.0429
50.0000	200.0000	0.1179
100.0000	200.0000	0.0652
150.0000	200.0000	0.0435
200.0000	200.0000	0.0371
250.0000	200.0000	0.0337
300.0000	200.0000	0.0345
350.0000	200.0000	0.0332
400.0000	200.0000	0.0318
450.0000	200.0000	0.0324
500.0000	200.0000	0.0324
50.0000	300.0000	0.1323
100.0000	300.0000	0.0444
150.0000	300.0000	0.0206
200.0000	300.0000	0.0126
250.0000	300.0000	0.0085
300.0000	300.0000	0.0061
350.0000	300.0000	0.0049
400.0000	300.0000	0.0041
450.0000	300.0000	0.0033
500.0000	300.0000	0.0029
50.0000	400.0000	0.0731
100.0000	400.0000	0.0240
150.0000	400.0000	0.0126
200.0000	400.0000	0.0082
250.0000	400.0000	0.0060
300.0000	400.0000	0.0047
350.0000	400.0000	0.0037
400.0000	400.0000	0.0031
450.0000	400.0000	0.0026
500.0000	400.0000	0.0022
50.0000	500.0000	0.0573
100.0000	500.0000	0.0203
150.0000	500.0000	0.0112
200.0000	500.0000	0.0074
250.0000	500.0000	0.0054
300.0000	500.0000	0.0042
350.0000	500.0000	0.0034
400.0000	500.0000	0.0028
450.0000	500.0000	0.0024
500.0000	500.0000	0.0020
50.0000	600.0000	0.0488
100.0000	600.0000	0.0183
150.0000	600.0000	0.0103
200.0000	600.0000	0.0069
250.0000	600.0000	0.0050
300.0000	600.0000	0.0039
350.0000	600.0000	0.0031
400.0000	600.0000	0.0026
450.0000	600.0000	0.0022
500.0000	600.0000	0.0019
50.0000	700.0000	0.0421
100.0000	700.0000	0.0160
150.0000	700.0000	0.0092
200.0000	700.0000	0.0062
250.0000	700.0000	0.0045
300.0000	700.0000	0.0036
350.0000	700.0000	0.0029
400.0000	700.0000	0.0024
450.0000	700.0000	0.0021
500.0000	700.0000	0.0018
50.0000	800.0000	0.0374
100.0000	800.0000	0.0142
150.0000	800.0000	0.0083
200.0000	800.0000	0.0057
250.0000	800.0000	0.0042
300.0000	800.0000	0.0033
350.0000	800.0000	0.0027
400.0000	800.0000	0.0022
450.0000	800.0000	0.0019
500.0000	800.0000	0.0017
50.0000	900.0000	0.0339
100.0000	900.0000	0.0132
150.0000	900.0000	0.0077
200.0000	900.0000	0.0053
250.0000	900.0000	0.0040
300.0000	900.0000	0.0031
350.0000	900.0000	0.0026
400.0000	900.0000	0.0022
450.0000	900.0000	0.0019
500.0000	900.0000	0.0016
50.0000	1000.0000	0.0339
100.0000	1000.0000	0.0128
150.0000	1000.0000	0.0075
200.0000	1000.0000	0.0051
250.0000	1000.0000	0.0039
300.0000	1000.0000	0.0030
350.0000	1000.0000	0.0025
400.0000	1000.0000	0.0021
450.0000	1000.0000	0.0018
500.0000	1000.0000	0.0016
50.0000	1100.0000	0.0336
100.0000	1100.0000	0.0126
150.0000	1100.0000	0.0074
200.0000	1100.0000	0.0051
250.0000	1100.0000	0.0038
300.0000	1100.0000	0.0030
350.0000	1100.0000	0.0025
400.0000	1100.0000	0.0021
450.0000	1100.0000	0.0018
500.0000	1100.0000	0.0016
50.0000	1200.0000	0.0336
100.0000	1200.0000	0.0126
150.0000	1200.0000	0.0074
200.0000	1200.0000	0.0051
250.0000	1200.0000	0.0038
300.0000	1200.0000	0.0030
350.0000	1200.0000	0.0025
400.0000	1200.0000	0.0021
450.0000	1200.0000	0.0018
500.0000	1200.0000	0.0016


==> vary_size_ncolors/vary_size_ncolors_dist_gt4_usegmm0.dat <==
50.0000	100.0000	0.1166
100.0000	100.0000	0.0625
150.0000	100.0000	0.0372
200.0000	100.0000	0.0220
250.0000	100.0000	0.0115
300.0000	100.0000	0.0092
350.0000	100.0000	0.0049
400.0000	100.0000	0.0038
450.0000	100.0000	0.0029
500.0000	100.0000	0.0021
50.0000	200.0000	0.1772
100.0000	200.0000	0.0921
150.0000	200.0000	0.0555
200.0000	200.0000	0.0356
250.0000	200.0000	0.0212
300.0000	200.0000	0.0102
350.0000	200.0000	0.0089
400.0000	200.0000	0.0053
450.0000	200.0000	0.0046
500.0000	200.0000	0.0034
50.0000	300.0000	0.2334
100.0000	300.0000	0.1081
150.0000	300.0000	0.0712
200.0000	300.0000	0.0519
250.0000	300.0000	0.0337
300.0000	300.0000	0.0220
350.0000	300.0000	0.0117
400.0000	300.0000	0.0085
450.0000	300.0000	0.0068
500.0000	300.0000	0.0049
50.0000	400.0000	0.2810
100.0000	400.0000	0.1280
150.0000	400.0000	0.0778
200.0000	400.0000	0.0588
250.0000	400.0000	0.0442
300.0000	400.0000	0.0248
350.0000	400.0000	0.0159
400.0000	400.0000	0.0127
450.0000	400.0000	0.0083
500.0000	400.0000	0.0067
50.0000	500.0000	0.3166
100.0000	500.0000	0.1443
150.0000	500.0000	0.0941
200.0000	500.0000	0.0668
250.0000	500.0000	0.0503
300.0000	500.0000	0.0335
350.0000	500.0000	0.0239
400.0000	500.0000	0.0170
450.0000	500.0000	0.0107
500.0000	500.0000	0.0085
50.0000	600.0000	0.3498
100.0000	600.0000	0.1627
150.0000	600.0000	0.1009
200.0000	600.0000	0.0760
250.0000	600.0000	0.0565
300.0000	600.0000	0.0468
350.0000	600.0000	0.0300
400.0000	600.0000	0.0191
450.0000	600.0000	0.0129
500.0000	600.0000	0.0098
50.0000	700.0000	0.3900
100.0000	700.0000	0.1789
150.0000	700.0000	0.1112
200.0000	700.0000	0.0803
250.0000	700.0000	0.0676
300.0000	700.0000	0.0490
350.0000	700.0000	0.0331
400.0000	700.0000	0.0284
450.0000	700.0000	0.0153
500.0000	700.0000	0.0121
50.0000	800.0000	0.4136
100.0000	800.0000	0.1934
150.0000	800.0000	0.1221
200.0000	800.0000	0.0891
250.0000	800.0000	0.0701
300.0000	800.0000	0.0567
350.0000	800.0000	0.0376
400.0000	800.0000	0.0304
450.0000	800.0000	0.0220
500.0000	800.0000	0.0139
50.0000	900.0000	0.4328
100.0000	900.0000	0.2096
150.0000	900.0000	0.1296
200.0000	900.0000	0.0956
250.0000	900.0000	0.0747
300.0000	900.0000	0.0567
350.0000	900.0000	0.0457
400.0000	900.0000	0.0334
450.0000	900.0000	0.0237
500.0000	900.0000	0.0183
50.0000	1000.0000	0.4613
100.0000	1000.0000	0.2252
150.0000	1000.0000	0.1405
200.0000	1000.0000	0.1007
250.0000	1000.0000	0.0785
300.0000	1000.0000	0.0658
350.0000	1000.0000	0.0520
400.0000	1000.0000	0.0400
450.0000	1000.0000	0.0281
500.0000	1000.0000	0.0213
50.0000	1100.0000	0.4811
100.0000	1100.0000	0.2375
150.0000	1100.0000	0.1429
200.0000	1100.0000	0.1054
250.0000	1100.0000	0.0837
300.0000	1100.0000	0.0675
350.0000	1100.0000	0.0538
400.0000	1100.0000	0.0430
450.0000	1100.0000	0.0318
500.0000	1100.0000	0.0203
50.0000	1200.0000	0.4969
100.0000	1200.0000	0.2512
150.0000	1200.0000	0.1536
200.0000	1200.0000	0.1123
250.0000	1200.0000	0.0883
300.0000	1200.0000	0.0709
350.0000	1200.0000	0.0557
400.0000	1200.0000	0.0465
450.0000	1200.0000	0.0374
500.0000	1200.0000	0.0257


==> vary_size_ncolors/vary_size_ncolors_dist_gt4_usegmm1.dat <==
50.0000	100.0000	0.0861
100.0000	100.0000	0.0525
150.0000	100.0000	0.0545
200.0000	100.0000	0.0515
250.0000	100.0000	0.0516
300.0000	100.0000	0.0499
350.0000	100.0000	0.0501
400.0000	100.0000	0.0518
450.0000	100.0000	0.0497
500.0000	100.0000	0.0519
50.0000	200.0000	0.1665
100.0000	200.0000	0.0867
150.0000	200.0000	0.0710
200.0000	200.0000	0.0648
250.0000	200.0000	0.0602
300.0000	200.0000	0.0582
350.0000	200.0000	0.0588
400.0000	200.0000	0.0561
450.0000	200.0000	0.0558
500.0000	200.0000	0.0551
50.0000	300.0000	0.2337
100.0000	300.0000	0.1313
150.0000	300.0000	0.1012
200.0000	300.0000	0.0839
250.0000	300.0000	0.0633
300.0000	300.0000	0.0531
350.0000	300.0000	0.0500
400.0000	300.0000	0.0487
450.0000	300.0000	0.0463
500.0000	300.0000	0.0468
50.0000	400.0000	0.3131
100.0000	400.0000	0.1077
150.0000	400.0000	0.0798
200.0000	400.0000	0.0692
250.0000	400.0000	0.0649
300.0000	400.0000	0.0390
350.0000	400.0000	0.0240
400.0000	400.0000	0.0147
450.0000	400.0000	0.0097
500.0000	400.0000	0.0080
50.0000	500.0000	0.2818
100.0000	500.0000	0.1233
150.0000	500.0000	0.0401
200.0000	500.0000	0.0186
250.0000	500.0000	0.0125
300.0000	500.0000	0.0090
350.0000	500.0000	0.0073
400.0000	500.0000	0.0059
450.0000	500.0000	0.0049
500.0000	500.0000	0.0042
50.0000	600.0000	0.2468
100.0000	600.0000	0.0751
150.0000	600.0000	0.0214
200.0000	600.0000	0.0130
250.0000	600.0000	0.0091
300.0000	600.0000	0.0070
350.0000	600.0000	0.0055
400.0000	600.0000	0.0047
450.0000	600.0000	0.0039
500.0000	600.0000	0.0034
50.0000	700.0000	0.2822
100.0000	700.0000	0.0356
150.0000	700.0000	0.0178
200.0000	700.0000	0.0114
250.0000	700.0000	0.0082
300.0000	700.0000	0.0063
350.0000	700.0000	0.0050
400.0000	700.0000	0.0041
450.0000	700.0000	0.0035
500.0000	700.0000	0.0030
50.0000	800.0000	0.3254
100.0000	800.0000	0.0313
150.0000	800.0000	0.0163
200.0000	800.0000	0.0107
250.0000	800.0000	0.0077
300.0000	800.0000	0.0058
350.0000	800.0000	0.0047
400.0000	800.0000	0.0039
450.0000	800.0000	0.0033
500.0000	800.0000	0.0029
50.0000	900.0000	0.3510
100.0000	900.0000	0.0277
150.0000	900.0000	0.0146
200.0000	900.0000	0.0096
250.0000	900.0000	0.0070
300.0000	900.0000	0.0056
350.0000	900.0000	0.0045
400.0000	900.0000	0.0037
450.0000	900.0000	0.0032
500.0000	900.0000	0.0028
50.0000	1000.0000	0.3819
100.0000	1000.0000	0.0244
150.0000	1000.0000	0.0132
200.0000	1000.0000	0.0086
250.0000	1000.0000	0.0064
300.0000	1000.0000	0.0049
350.0000	1000.0000	0.0040
400.0000	1000.0000	0.0034
450.0000	1000.0000	0.0029
500.0000	1000.0000	0.0025
50.0000	1100.0000	0.4025
100.0000	1100.0000	0.0225
150.0000	1100.0000	0.0120
200.0000	1100.0000	0.0081
250.0000	1100.0000	0.0059
300.0000	1100.0000	0.0046
350.0000	1100.0000	0.0038
400.0000	1100.0000	0.0032
450.0000	1100.0000	0.0027
500.0000	1100.0000	0.0024
50.0000	1200.0000	0.4191
100.0000	1200.0000	0.0213
150.0000	1200.0000	0.0116
200.0000	1200.0000	0.0077
250.0000	1200.0000	0.0056
300.0000	1200.0000	0.0044
350.0000	1200.0000	0.0036
400.0000	1200.0000	0.0030
450.0000	1200.0000	0.0026
500.0000	1200.0000	0.0023


==> vary_size_ncolors/vary_size_ncolors_times_average_usegmm0.dat <==
50.0000	100.0000	0.0126
100.0000	100.0000	0.0160
150.0000	100.0000	0.0206
200.0000	100.0000	0.0288
250.0000	100.0000	0.0356
300.0000	100.0000	0.0469
350.0000	100.0000	0.0588
400.0000	100.0000	0.0749
450.0000	100.0000	0.0911
500.0000	100.0000	0.1093
50.0000	200.0000	0.0270
100.0000	200.0000	0.0317
150.0000	200.0000	0.0376
200.0000	200.0000	0.0467
250.0000	200.0000	0.0576
300.0000	200.0000	0.0723
350.0000	200.0000	0.0899
400.0000	200.0000	0.1103
450.0000	200.0000	0.1357
500.0000	200.0000	0.1616
50.0000	300.0000	0.0857
100.0000	300.0000	0.1055
150.0000	300.0000	0.1181
200.0000	300.0000	0.1293
250.0000	300.0000	0.1401
300.0000	300.0000	0.1563
350.0000	300.0000	0.1790
400.0000	300.0000	0.2016
450.0000	300.0000	0.2273
500.0000	300.0000	0.2603
50.0000	400.0000	0.1494
100.0000	400.0000	0.1932
150.0000	400.0000	0.2235
200.0000	400.0000	0.2483
250.0000	400.0000	0.2662
300.0000	400.0000	0.2833
350.0000	400.0000	0.3105
400.0000	400.0000	0.3354
450.0000	400.0000	0.3689
500.0000	400.0000	0.4046
50.0000	500.0000	0.2559
100.0000	500.0000	0.3184
150.0000	500.0000	0.3764
200.0000	500.0000	0.4228
250.0000	500.0000	0.4535
300.0000	500.0000	0.4857
350.0000	500.0000	0.5200
400.0000	500.0000	0.5569
450.0000	500.0000	0.5962
500.0000	500.0000	0.6359
50.0000	600.0000	0.4366
100.0000	600.0000	0.5388
150.0000	600.0000	0.6026
200.0000	600.0000	0.6799
250.0000	600.0000	0.7375
300.0000	600.0000	0.7868
350.0000	600.0000	0.8328
400.0000	600.0000	0.8738
450.0000	600.0000	0.9162
500.0000	600.0000	0.9653
50.0000	700.0000	0.6582
100.0000	700.0000	0.8324
150.0000	700.0000	0.9284
200.0000	700.0000	1.0367
250.0000	700.0000	1.1281
300.0000	700.0000	1.2143
350.0000	700.0000	1.2800
400.0000	700.0000	1.3481
450.0000	700.0000	1.4031
500.0000	700.0000	1.4567
50.0000	800.0000	0.9497
100.0000	800.0000	1.2292
150.0000	800.0000	1.3614
200.0000	800.0000	1.4814
250.0000	800.0000	1.6127
300.0000	800.0000	1.7460
350.0000	800.0000	1.8447
400.0000	800.0000	1.9408
450.0000	800.0000	2.0319
500.0000	800.0000	2.1048
50.0000	900.0000	1.2914
100.0000	900.0000	1.7065
150.0000	900.0000	1.8559
200.0000	900.0000	1.9987
250.0000	900.0000	2.1689
300.0000	900.0000	2.3409
350.0000	900.0000	2.4908
400.0000	900.0000	2.6426
450.0000	900.0000	2.7572
500.0000	900.0000	2.8720
50.0000	1000.0000	1.6714
100.0000	1000.0000	2.3402
150.0000	1000.0000	2.4989
200.0000	1000.0000	2.6608
250.0000	1000.0000	2.8515
300.0000	1000.0000	3.0370
350.0000	1000.0000	3.2306
400.0000	1000.0000	3.4098
450.0000	1000.0000	3.5962
500.0000	1000.0000	3.7377
50.0000	1100.0000	2.1143
100.0000	1100.0000	3.0669
150.0000	1100.0000	3.2542
200.0000	1100.0000	3.4442
250.0000	1100.0000	3.6656
300.0000	1100.0000	3.8845
350.0000	1100.0000	4.1271
400.0000	1100.0000	4.3491
450.0000	1100.0000	4.5564
500.0000	1100.0000	4.7632
50.0000	1200.0000	2.6209
100.0000	1200.0000	3.9304
150.0000	1200.0000	4.1513
200.0000	1200.0000	4.3476
250.0000	1200.0000	4.5830
300.0000	1200.0000	4.8357
350.0000	1200.0000	5.1202
400.0000	1200.0000	5.3701
450.0000	1200.0000	5.6403
500.0000	1200.0000	5.8750


==> vary_size_ncolors/vary_size_ncolors_times_average_usegmm1.dat <==
50.0000	100.0000	0.0125
100.0000	100.0000	0.0161
150.0000	100.0000	0.0210
200.0000	100.0000	0.0273
250.0000	100.0000	0.0367
300.0000	100.0000	0.0460
350.0000	100.0000	0.0587
400.0000	100.0000	0.0728
450.0000	100.0000	0.0896
500.0000	100.0000	0.1081
50.0000	200.0000	0.0258
100.0000	200.0000	0.0293
150.0000	200.0000	0.0361
200.0000	200.0000	0.0441
250.0000	200.0000	0.0544
300.0000	200.0000	0.0669
350.0000	200.0000	0.0824
400.0000	200.0000	0.1034
450.0000	200.0000	0.1266
500.0000	200.0000	0.1517
50.0000	300.0000	0.0765
100.0000	300.0000	0.0929
150.0000	300.0000	0.1061
200.0000	300.0000	0.1152
250.0000	300.0000	0.1300
300.0000	300.0000	0.1432
350.0000	300.0000	0.1632
400.0000	300.0000	0.1831
450.0000	300.0000	0.2093
500.0000	300.0000	0.2386
50.0000	400.0000	0.1315
100.0000	400.0000	0.1608
150.0000	400.0000	0.1815
200.0000	400.0000	0.1995
250.0000	400.0000	0.2171
300.0000	400.0000	0.2362
350.0000	400.0000	0.2586
400.0000	400.0000	0.2856
450.0000	400.0000	0.3158
500.0000	400.0000	0.3478
50.0000	500.0000	0.2148
100.0000	500.0000	0.2551
150.0000	500.0000	0.2836
200.0000	500.0000	0.3112
250.0000	500.0000	0.3383
300.0000	500.0000	0.3604
350.0000	500.0000	0.3900
400.0000	500.0000	0.4242
450.0000	500.0000	0.4571
500.0000	500.0000	0.4994
50.0000	600.0000	0.3306
100.0000	600.0000	0.4210
150.0000	600.0000	0.4610
200.0000	600.0000	0.4929
250.0000	600.0000	0.5186
300.0000	600.0000	0.5528
350.0000	600.0000	0.5824
400.0000	600.0000	0.6175
450.0000	600.0000	0.6516
500.0000	600.0000	0.6958
50.0000	700.0000	0.4544
100.0000	700.0000	0.6201
150.0000	700.0000	0.6934
200.0000	700.0000	0.7291
250.0000	700.0000	0.7676
300.0000	700.0000	0.8112
350.0000	700.0000	0.8420
400.0000	700.0000	0.8812
450.0000	700.0000	0.9249
500.0000	700.0000	0.9700
50.0000	800.0000	0.5706
100.0000	800.0000	0.8628
150.0000	800.0000	0.9542
200.0000	800.0000	1.0304
250.0000	800.0000	1.0865
300.0000	800.0000	1.1286
350.0000	800.0000	1.1704
400.0000	800.0000	1.2143
450.0000	800.0000	1.2563
500.0000	800.0000	1.3050
50.0000	900.0000	0.6892
100.0000	900.0000	1.1046
150.0000	900.0000	1.2325
200.0000	900.0000	1.3262
250.0000	900.0000	1.3933
300.0000	900.0000	1.4548
350.0000	900.0000	1.5196
400.0000	900.0000	1.5698
450.0000	900.0000	1.6265
500.0000	900.0000	1.6858
50.0000	1000.0000	0.7854
100.0000	1000.0000	1.3655
150.0000	1000.0000	1.5684
200.0000	1000.0000	1.6856
250.0000	1000.0000	1.7575
300.0000	1000.0000	1.8256
350.0000	1000.0000	1.8995
400.0000	1000.0000	1.9670
450.0000	1000.0000	2.0297
500.0000	1000.0000	2.0927
50.0000	1100.0000	0.8726
100.0000	1100.0000	1.5989
150.0000	1100.0000	1.9029
200.0000	1100.0000	2.0659
250.0000	1100.0000	2.1693
300.0000	1100.0000	2.2533
350.0000	1100.0000	2.3291
400.0000	1100.0000	2.3995
450.0000	1100.0000	2.4697
500.0000	1100.0000	2.5332
50.0000	1200.0000	0.9385
100.0000	1200.0000	1.8060
150.0000	1200.0000	2.2084
200.0000	1200.0000	2.4472
250.0000	1200.0000	2.5977
300.0000	1200.0000	2.7104
350.0000	1200.0000	2.8046
400.0000	1200.0000	2.8913
450.0000	1200.0000	2.9762
500.0000	1200.0000	3.0372


==> vary_slices/vary_slices_gt1_0.dat <==
1.0000	0.0356	0.1223
7.0000	0.0156	0.0899
12.0000	0.0078	0.0911
17.0000	0.0049	0.0976
22.0000	0.0042	0.1052
28.0000	0.0040	0.1081
33.0000	0.0038	0.1085
38.0000	0.0038	0.1057
43.0000	0.0037	0.1117
48.0000	0.0037	0.1240
54.0000	0.0037	0.1271
59.0000	0.0036	0.1263
64.0000	0.0036	0.1261
69.0000	0.0036	0.1696
74.0000	0.0036	0.1426
80.0000	0.0036	0.1692
85.0000	0.0036	0.1432
90.0000	0.0036	0.1714
95.0000	0.0036	0.1830
100.0000	0.0036	0.1905
106.0000	0.0036	0.1942
111.0000	0.0035	0.1954
116.0000	0.0035	0.2029
121.0000	0.0035	0.2121
126.0000	0.0035	0.2124
132.0000	0.0035	0.2165
137.0000	0.0035	0.2237
142.0000	0.0035	0.2402
147.0000	0.0035	0.2438
152.0000	0.0035	0.2435
158.0000	0.0035	0.2590
163.0000	0.0035	0.2594
168.0000	0.0035	0.2722
173.0000	0.0035	0.2461
178.0000	0.0035	0.2717
184.0000	0.0035	0.2738
189.0000	0.0035	0.2665
194.0000	0.0035	0.2605
199.0000	0.0035	0.2801
204.0000	0.0035	0.2824
210.0000	0.0035	0.2746
215.0000	0.0035	0.2884
220.0000	0.0034	0.2838
225.0000	0.0034	0.2824
230.0000	0.0035	0.2851
236.0000	0.0034	0.2808
241.0000	0.0034	0.2990
246.0000	0.0034	0.3017
251.0000	0.0034	0.3129
256.0000	0.0034	0.3088


==> vary_slices/vary_slices_gt1_1.dat <==
1.0000	0.0021	0.1229
7.0000	0.0017	0.0838
12.0000	0.0017	0.0874
17.0000	0.0017	0.0913
22.0000	0.0017	0.0944
28.0000	0.0017	0.1001
33.0000	0.0017	0.1015
38.0000	0.0017	0.1058
43.0000	0.0017	0.1085
48.0000	0.0017	0.1131
54.0000	0.0017	0.1187
59.0000	0.0017	0.1209
64.0000	0.0017	0.1238
69.0000	0.0017	0.1492
74.0000	0.0017	0.1304
80.0000	0.0017	0.1652
85.0000	0.0017	0.1390
90.0000	0.0017	0.1732
95.0000	0.0017	0.1842
100.0000	0.0017	0.1828
106.0000	0.0017	0.1811
111.0000	0.0017	0.1931
116.0000	0.0017	0.1888
121.0000	0.0017	0.1904
126.0000	0.0017	0.1903
132.0000	0.0017	0.1918
137.0000	0.0017	0.2007
142.0000	0.0017	0.1966
147.0000	0.0016	0.2032
152.0000	0.0016	0.2053
158.0000	0.0016	0.2120
163.0000	0.0016	0.2125
168.0000	0.0016	0.2187
173.0000	0.0016	0.2273
178.0000	0.0016	0.2249
184.0000	0.0016	0.2255
189.0000	0.0016	0.2326
194.0000	0.0016	0.2296
199.0000	0.0016	0.2375
204.0000	0.0016	0.2429
210.0000	0.0016	0.2497
215.0000	0.0016	0.2579
220.0000	0.0016	0.2516
225.0000	0.0016	0.2543
230.0000	0.0016	0.2636
236.0000	0.0016	0.2642
241.0000	0.0016	0.2678
246.0000	0.0016	0.2676
251.0000	0.0016	0.2604
256.0000	0.0016	0.2647


==> vary_slices/vary_slices_gt2_0.dat <==
1.0000	0.0453	0.0947
7.0000	0.0208	0.0636
12.0000	0.0093	0.0683
17.0000	0.0052	0.0711
22.0000	0.0041	0.0730
28.0000	0.0035	0.0776
33.0000	0.0032	0.0804
38.0000	0.0029	0.0815
43.0000	0.0028	0.0792
48.0000	0.0027	0.0846
54.0000	0.0027	0.0898
59.0000	0.0026	0.0955
64.0000	0.0025	0.0971
69.0000	0.0025	0.1219
74.0000	0.0025	0.1078
80.0000	0.0024	0.1367
85.0000	0.0024	0.1086
90.0000	0.0024	0.1497
95.0000	0.0023	0.1588
100.0000	0.0023	0.1621
106.0000	0.0023	0.1608
111.0000	0.0023	0.1621
116.0000	0.0022	0.1672
121.0000	0.0022	0.1802
126.0000	0.0022	0.1867
132.0000	0.0022	0.1869
137.0000	0.0022	0.1868
142.0000	0.0022	0.1944
147.0000	0.0022	0.1955
152.0000	0.0022	0.2039
158.0000	0.0022	0.2042
163.0000	0.0022	0.2082
168.0000	0.0022	0.2171
173.0000	0.0022	0.2107
178.0000	0.0022	0.2214
184.0000	0.0022	0.2303
189.0000	0.0022	0.2270
194.0000	0.0022	0.2333
199.0000	0.0022	0.2340
204.0000	0.0022	0.2416
210.0000	0.0022	0.2482
215.0000	0.0022	0.2488
220.0000	0.0022	0.2618
225.0000	0.0022	0.2617
230.0000	0.0022	0.2818
236.0000	0.0022	0.2688
241.0000	0.0022	0.2688
246.0000	0.0022	0.2834
251.0000	0.0022	0.2807
256.0000	0.0022	0.2833


==> vary_slices/vary_slices_gt2_1.dat <==
1.0000	0.0108	0.0866
7.0000	0.0024	0.0624
12.0000	0.0021	0.0680
17.0000	0.0021	0.0722
22.0000	0.0021	0.0746
28.0000	0.0020	0.0764
33.0000	0.0020	0.0792
38.0000	0.0020	0.0802
43.0000	0.0020	0.0817
48.0000	0.0020	0.0842
54.0000	0.0020	0.0879
59.0000	0.0020	0.0889
64.0000	0.0020	0.0926
69.0000	0.0020	0.1282
74.0000	0.0020	0.0956
80.0000	0.0020	0.1306
85.0000	0.0020	0.0983
90.0000	0.0020	0.1295
95.0000	0.0020	0.1437
100.0000	0.0020	0.1527
106.0000	0.0020	0.1592
111.0000	0.0020	0.1700
116.0000	0.0020	0.1716
121.0000	0.0020	0.1693
126.0000	0.0020	0.1712
132.0000	0.0020	0.1784
137.0000	0.0020	0.1786
142.0000	0.0020	0.1931
147.0000	0.0020	0.1958
152.0000	0.0020	0.1931
158.0000	0.0020	0.1984
163.0000	0.0020	0.2050
168.0000	0.0020	0.2081
173.0000	0.0020	0.2073
178.0000	0.0020	0.2238
184.0000	0.0020	0.2324
189.0000	0.0020	0.2429
194.0000	0.0020	0.2426
199.0000	0.0020	0.2429
204.0000	0.0020	0.2583
210.0000	0.0020	0.2510
215.0000	0.0020	0.2503
220.0000	0.0020	0.2679
225.0000	0.0020	0.2639
230.0000	0.0020	0.2674
236.0000	0.0020	0.2810
241.0000	0.0020	0.2971
246.0000	0.0020	0.2969
251.0000	0.0020	0.2917
256.0000	0.0020	0.2961


==> vary_slices/vary_slices_gt3_0.dat <==
1.0000	0.0530	0.0887
7.0000	0.0312	0.0635
12.0000	0.0208	0.0680
17.0000	0.0145	0.0726
22.0000	0.0105	0.0770
28.0000	0.0085	0.0824
33.0000	0.0084	0.0769
38.0000	0.0079	0.0790
43.0000	0.0073	0.0824
48.0000	0.0071	0.0838
54.0000	0.0069	0.0896
59.0000	0.0067	0.0924
64.0000	0.0066	0.0950
69.0000	0.0065	0.1327
74.0000	0.0064	0.1090
80.0000	0.0063	0.1388
85.0000	0.0063	0.1184
90.0000	0.0064	0.1573
95.0000	0.0062	0.1533
100.0000	0.0061	0.1680
106.0000	0.0061	0.1761
111.0000	0.0060	0.1669
116.0000	0.0060	0.1706
121.0000	0.0060	0.1779
126.0000	0.0060	0.1826
132.0000	0.0060	0.1890
137.0000	0.0060	0.1942
142.0000	0.0060	0.1941
147.0000	0.0060	0.2070
152.0000	0.0059	0.2009
158.0000	0.0059	0.1982
163.0000	0.0059	0.2026
168.0000	0.0059	0.2090
173.0000	0.0058	0.2240
178.0000	0.0058	0.2207
184.0000	0.0058	0.2111
189.0000	0.0058	0.2237
194.0000	0.0058	0.2222
199.0000	0.0058	0.2337
204.0000	0.0057	0.2492
210.0000	0.0057	0.2439
215.0000	0.0057	0.2575
220.0000	0.0057	0.2579
225.0000	0.0057	0.2587
230.0000	0.0057	0.2532
236.0000	0.0057	0.2556
241.0000	0.0057	0.2600
246.0000	0.0056	0.2769
251.0000	0.0056	0.2791
256.0000	0.0056	0.2997


==> vary_slices/vary_slices_gt3_1.dat <==
1.0000	0.0560	0.0884
7.0000	0.0206	0.0643
12.0000	0.0169	0.0637
17.0000	0.0155	0.0675
22.0000	0.0148	0.0699
28.0000	0.0142	0.0699
33.0000	0.0139	0.0735
38.0000	0.0138	0.0773
43.0000	0.0137	0.0783
48.0000	0.0136	0.0815
54.0000	0.0141	0.0884
59.0000	0.0139	0.0942
64.0000	0.0136	0.0932
69.0000	0.0135	0.1296
74.0000	0.0135	0.1026
80.0000	0.0131	0.1330
85.0000	0.0130	0.1018
90.0000	0.0130	0.1463
95.0000	0.0129	0.1602
100.0000	0.0129	0.1539
106.0000	0.0128	0.1665
111.0000	0.0127	0.1702
116.0000	0.0127	0.1773
121.0000	0.0127	0.1929
126.0000	0.0127	0.1889
132.0000	0.0126	0.1800
137.0000	0.0126	0.1964
142.0000	0.0126	0.1943
147.0000	0.0126	0.2056
152.0000	0.0125	0.2180
158.0000	0.0125	0.2127
163.0000	0.0126	0.2207
168.0000	0.0126	0.2270
173.0000	0.0126	0.2304
178.0000	0.0126	0.2270
184.0000	0.0126	0.2405
189.0000	0.0125	0.2413
194.0000	0.0125	0.2423
199.0000	0.0125	0.2448
204.0000	0.0124	0.2470
210.0000	0.0124	0.2511
215.0000	0.0123	0.2667
220.0000	0.0123	0.2692
225.0000	0.0122	0.2649
230.0000	0.0121	0.2815
236.0000	0.0120	0.2710
241.0000	0.0119	0.2848
246.0000	0.0119	0.2828
251.0000	0.0118	0.2856
256.0000	0.0118	0.2962


==> vary_slices/vary_slices_gt4_0.dat <==
1.0000	0.0639	0.0981
7.0000	0.0473	0.0672
12.0000	0.0356	0.0745
17.0000	0.0290	0.0801
22.0000	0.0254	0.0834
28.0000	0.0225	0.0824
33.0000	0.0208	0.0876
38.0000	0.0196	0.0921
43.0000	0.0191	0.0936
48.0000	0.0187	0.0943
54.0000	0.0175	0.1017
59.0000	0.0161	0.1033
64.0000	0.0161	0.1023
69.0000	0.0157	0.1339
74.0000	0.0155	0.1070
80.0000	0.0153	0.1405
85.0000	0.0149	0.1107
90.0000	0.0147	0.1472
95.0000	0.0145	0.1532
100.0000	0.0145	0.1597
106.0000	0.0144	0.1684
111.0000	0.0143	0.1726
116.0000	0.0143	0.1842
121.0000	0.0142	0.1882
126.0000	0.0140	0.1937
132.0000	0.0141	0.1991
137.0000	0.0141	0.1984
142.0000	0.0140	0.1997
147.0000	0.0141	0.2055
152.0000	0.0141	0.2242
158.0000	0.0139	0.2321
163.0000	0.0138	0.2358
168.0000	0.0138	0.2293
173.0000	0.0137	0.2301
178.0000	0.0136	0.2357
184.0000	0.0135	0.2552
189.0000	0.0135	0.2417
194.0000	0.0134	0.2498
199.0000	0.0134	0.2623
204.0000	0.0134	0.2572
210.0000	0.0133	0.2625
215.0000	0.0133	0.2660
220.0000	0.0133	0.2698
225.0000	0.0132	0.2844
230.0000	0.0132	0.2964
236.0000	0.0131	0.2931
241.0000	0.0131	0.3050
246.0000	0.0130	0.2938
251.0000	0.0129	0.2811
256.0000	0.0129	0.2956


==> vary_slices/vary_slices_gt4_1.dat <==
1.0000	0.0752	0.0812
7.0000	0.0803	0.0581
12.0000	0.0808	0.0582
17.0000	0.0815	0.0629
22.0000	0.0810	0.0652
28.0000	0.0799	0.0705
33.0000	0.0786	0.0707
38.0000	0.0767	0.0747
43.0000	0.0750	0.0780
48.0000	0.0683	0.0794
54.0000	0.0600	0.0813
59.0000	0.0576	0.0872
64.0000	0.0552	0.0931
69.0000	0.0539	0.1194
74.0000	0.0527	0.1002
80.0000	0.0517	0.1349
85.0000	0.0510	0.1032
90.0000	0.0504	0.1366
95.0000	0.0501	0.1446
100.0000	0.0496	0.1505
106.0000	0.0493	0.1570
111.0000	0.0491	0.1562
116.0000	0.0489	0.1596
121.0000	0.0488	0.1690
126.0000	0.0486	0.1749
132.0000	0.0486	0.1733
137.0000	0.0486	0.1799
142.0000	0.0485	0.1787
147.0000	0.0485	0.1882
152.0000	0.0486	0.2008
158.0000	0.0486	0.1990
163.0000	0.0486	0.2123
168.0000	0.0487	0.2255
173.0000	0.0487	0.2207
178.0000	0.0488	0.2245
184.0000	0.0488	0.2327
189.0000	0.0488	0.2287
194.0000	0.0488	0.2315
199.0000	0.0488	0.2445
204.0000	0.0487	0.2339
210.0000	0.0487	0.2265
215.0000	0.0485	0.2340
220.0000	0.0485	0.2432
225.0000	0.0484	0.2429
230.0000	0.0482	0.2443
236.0000	0.0481	0.2438
241.0000	0.0480	0.2585
246.0000	0.0479	0.2590
251.0000	0.0478	0.2545
256.0000	0.0477	0.2589

